Geometric Decomposition of Generative Feature Shift with an Application to Classifier-Free Guidance Scheduling

Generative interventions reshape feature distributions in ways that distance alone does not capture: two image collections can lie equally far from a reference yet redistribute feature variation differently. We decompose the squared Bures-Wasserstein (BW) distance between feature second-moment operators into spectral and organizational energies. These measure displacement within and across reference eigenspaces, respectively, and sum exactly to the squared distance. For trace-one operators, we derive a lower bound on spectral energy determined by distance alone. In controlled Gaussian mixtures at comparable BW distances, coverage imbalance produces predominantly spectral displacement, while mode merging and spurious-mode addition produce predominantly organizational displacement at the tested bandwidth. On CIFAR-10, we predict whether incoming images belong to a class already present in the reference collection or to a previously absent class. At fixed replacement fractions, adding spectral allocation features to a DINOv2 baseline with BW distance, Vendi diversity, Gaussian MMD$^2$, and replacement-weighted CMMD reduces held-out Brier error by 16.6%, with only a small predictive gain at matched BW distance. Spectral share also falls as the reference contains more distinct images per class, under both fixed replacement and matched BW distance. In SDXL, tracking spectral energy above the lower bound identifies an early response to classifier-free guidance and suggests a schedule to test. With only five guided updates in each schedule, applying guidance at the start rather than the end of the middle-noise interval increases final requested-category detection from 43.9% to 68.2%. Code is available at https://github.com/jihyoungyi/bw-geometry.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

